Enhancing the Tensor Normal via Geometrically Parameterized Cholesky Factors

In this article, we explore Bayesian extensions of the tensor normal model through a geometric expansion of the multi-way covariance's Cholesky factor inspired by the Fr\'echet mean under the log-Cholesky metric. Specifically, within a tensor normal framework, we identify three structural components in the covariance of the vectorized data. By parameterizing vector normal covariances through such a Cholesky factor representation, analogous to a finite average of multiway Cholesky factors, we eliminate one of these structural components without compromising the analytical tractability of the likelihood, in which the multiway covariance is a special case. Furthermore, we demonstrate that a specific class of structured Cholesky factors can be precisely represented under this parameterization, serving as an analogue to the Pitsianis-Van Loan decomposition. We apply this model using Hamiltonian Monte Carlo in a fixed-mean setting for two-way covariance relevancy detection of components, where efficient analytical gradient updates are available, as well as in a seasonally-varying covariance process regime.

==> _config.yml <==
title: Author support for ISBA journal BA
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-minimal
